RNNs of RNNs: Recursive Construction of Stable Assemblies of Recurrent Neural Networks

Recurrent neural networks (RNNs) are widely used throughout neuroscience as models of local neural activity. Many properties of single RNNs are well characterized theoretically, but experimental neuroscience has moved in the direction of studying multiple interacting areas, and RNN theory needs to be likewise extended. We take a constructive approach towards this problem, leveraging tools from nonlinear control theory and machine learning to characterize when combinations of stable RNNs will themselves be stable. Importantly, we derive conditions which allow for massive feedback connections between interacting RNNs. We parameterize these conditions for easy optimization using gradient-based techniques, and show that stability-constrained "networks of networks" can perform well on challenging sequential-processing benchmark tasks. Altogether, our results provide a principled approach towards understanding distributed, modular function in the brain.

==> scratch.txt <==
To prove this result, we will find it useful to define the 'global' state vector of the system as $\Tilde{\mathbf{x}}^T \equiv (\mathbf{x}^T_1 \cdots \mathbf{x}^T_2)$. In other words, we create a new state vector for the overall network of networks by stacking the individual state vectors on top of one another. The input vector $\tilde{\mathbf{u}}(t)$ is defined accordingly. In a similar way, we define the global weight matrix, metric, and interareal connectivity matrix as $\Tilde{\mathbf{W}} \equiv \text{BlockDiag}(\mathbf{W}_1,\dots,\mathbf{W}_p )$, $\Tilde{\mathbf{M}} \equiv \text{BlockDiag}(\mathbf{M}_1,\dots,\mathbf{M}_p )$, and $\Tilde{\mathbf{G}} \equiv \Tilde{\mathbf{L}} - \Tilde{\mathbf{M}}^{-1}\Tilde{\mathbf{L}}^T\Tilde{\mathbf{M}}$. Using this notation,  \eqref{eq:combo_RNN} can be succinctly written as:
\begin{equation}\label{eq:combo_RNN_block}
\begin{split}
\tau \dot{\tilde{\mathbf{x}}}_i = -\tilde{\mathbf{x}} + \tilde{\mathbf{W}}\phi(\tilde{\mathbf{x}}) + \tilde{\mathbf{\mathbf{G}}} \tilde{\mathbf{x}} + \tilde{\mathbf{u}}(t) \hspace{.5cm}
\end{split}
\end{equation}






The RNN in \eqref{eq:RNN} is a \textit{subnetwork} of our model. Our goal is to combine these subnetworks into a `network of networks' in a manner that preserves the stability of the underlying modules. In particular, we seek to parameterize and learn the inter-module connections. To do this, we prove and make extensive use of the following theorem:

\begin{theorem}[Network of Networks]
\label{theorem: network_of_networks}
Consider a collection of $p$ subnetwork RNNs governed by \eqref{eq:RNN}. Assume that these RNNs each have hidden-to-hidden weight matrices $\{ \mathbf{W}_1,\dots,\mathbf{W}_p \}$ and are independently contracting in metrics $\{ \mathbf{M}_1,\dots,\mathbf{M}_p \}$. Define the block matrices $\Tilde{\mathbf{W}} \equiv \text{BlockDiag}(\mathbf{W}_1,\dots,\mathbf{W}_p )$ and $\Tilde{\mathbf{M}} \equiv \text{BlockDiag}(\mathbf{M}_1,\dots,\mathbf{M}_p )$, as well as the overall state vector $\Tilde{\mathbf{x}}^T \equiv (\mathbf{x}^T_1 \cdots \mathbf{x}^T_2)$. Then the following `network of networks' is globally contracting in metric $\Tilde{\mathbf{M}} $:
\begin{equation}\label{eq:comboRNN}
\begin{split}
\tau \dot{\Tilde{\mathbf{x}}} = -\Tilde{\mathbf{x}} + \Tilde{\mathbf{W}}\phi(\Tilde{\mathbf{x}}) + \mathbf{u}(t) + \mathbf{L}\Tilde{\mathbf{x}} \\
\mathbf{L} \equiv \mathbf{B} - \Tilde{\mathbf{M}}^{-1}\mathbf{B}^T\Tilde{\mathbf{M}}
\end{split}
\end{equation}

Where $\mathbf{B}$ is an arbitrary square matrix. Note that we are agnostic to the particular contraction condition here -- the subnetwork RNNs can satisfy any of the theorems in the preceding section.
\end{theorem}

\paragraph{Example: Linear RNNs}
To make \eqref{eq:feedback_combo} more familiar, we will now provide an example for the case when the subnetwork RNNs are linear. Of course, because the inter-RNN connections in \eqref{eq:combo_RNN} are linear, the overall system is linear--which means it will be stable if and only if the eigenvalues of its systems matrix lie in the lefthand side of the complex plane. However, \eqref{eq:feedback_combo} handles the case of nonlinear activations as well, so the example will be instructive. For simplicity, assume that the subnetwork RNNs have weight matrices that are diagonalizable:

\[-\mathbf{I}+\mathbf{W}_i = \mathbf{V}_i \mathbf{\Lambda}_i \mathbf{V}^{-1}_i\]

In this case we may take $\mathbf{M}_i = (\mathbf{V}^{-1}_i)^T(\mathbf{V}^{-1}_i)$.


\vspace{0.2cm}
\begin{theorem}\label{theorem: Wdiagstabtheorem}
Let $\mathbf{D}$ be a positive, diagonal matrix with $D_{ii} = \frac{d\phi_i}{dx_i}$, and let $\mathbf{P}$ be an arbitrary, positive diagonal matrix. If:
\[ (g\mathbf{W}-\mathbf{I})\mathbf{P} + \mathbf{P}(g\mathbf{W}^T-\mathbf{I}) \preceq -c\mathbf{P} \]
\noindent and 
\[\dot{\mathbf{D}} - cg^{-1}\mathbf{D} \preceq -\beta\mathbf{D} \]
\noindent for $c,\beta > 0$, then (\ref{eq:RNN}) is contracting in metric $\mathbf{D}$ with rate $\beta$. 
\end{theorem}
\vspace{0.1cm}

Several recent papers in machine learning, e.g  \citep{haber2017stable,chang2019antisymmetricrnn}, claim that a sufficient condition for stability of the nonlinear system:
\[\dot{\mathbf{x}} = \mathbf{f}(\mathbf{x},t)\]
is that the associated Jacobian matrix $\mathbf{J}(\mathbf{x},t) = \frac{\partial \mathbf{f}}{\partial \mathbf{x}}$ has eigenvalues whose real parts are strictly negative, i.e:
\[\max_i \text{Re}(\lambda_i(\mathbf{J}(\mathbf{x},t)) \leq -\alpha\]
with $\alpha>0$. This claim is generally false. For a counter-example, see Section 4.4.2 in \citep{slotine1991applied}. 

However, in the \textit{specific} case of the RNN (\ref{eq:RNN}), it appears that the eigenvalues of the symmetric part of $\mathbf{W}$ do provide information on global stability in a number of applications. For example, in \citep{matsuoka1992stability} it was shown that if $\mathbf{W}_s = \frac{1}{2}(\mathbf{W} + \mathbf{W}^T)$ has all its eigenvalues less than unity, and $\mathbf{u}$ is constant, then (\ref{eq:RNN}) has a unique fixed point that is globally asymptotically stable. It is easy to see that this condition also implies that the real parts of the eigenvalues of the Jacobian are uniformly negative. Moreover, in \citep{chang2019antisymmetricrnn} it was shown that setting the symmetric part of $\mathbf{W}_s = \frac{1}{2}(\mathbf{W} + \mathbf{W}^T)$ almost equal to zero (yet slightly negative) led to rotational, yet stable dynamics in practice. This leads us to the following theorem, which shows that if the slopes of the activation functions change sufficiently slowly as a function of time, then the condition in \citep{matsuoka1992stability} in fact implies global contraction of (\ref{eq:RNN}). 

It has been conjectured that diagonal stability of $g\mathbf{W}-\mathbf{I}$ is a sufficient condition for global contraction of the RNN \ref{eq:RNN} \citep{revay2020lipschitz}, however this has been difficult to prove. To better characterize this conjecture, we present Theorem \ref{theorem: Wdiagstabcounterexampletheorem}, which shows by way of counterexample that diagonal stability of $g\mathbf{W}-\mathbf{I}$ does NOT imply global contraction in a \textit{constant} metric for (\ref{eq:RNN}).  
\vspace{0.2cm}
\begin{theorem}
\label{theorem: Wdiagstabcounterexampletheorem}
Satisfaction of the condition \hspace{1mm} $g\mathbf{W}_{sym} - \mathbf{I} \prec 0$ \hspace{1mm} is \textbf{NOT} sufficient to show global contraction of the general nonlinear RNN (\ref{eq:RNN}) in any constant metric. High levels of antisymmetry in $\mathbf{W}$ can make it impossible to find such a metric, which we demonstrate via a $2 \times 2$ counterexample of the following form, with $c \geq 2$: $\mathbf{W} = \begin{bmatrix} 
    0 & -c \\
    c & 0 
  \end{bmatrix}$
\end{theorem}





There is also a line of work which uses orthogonal weight matrices to avoid the vanishing/exploding gradient problem during training. Orthogonality is typically ensured during training via a parameterization \citep{arjovsky2016unitary,lezcano2019cheap} -- for example, by exploiting the fact that the matrix exponential of a skew-symmetric matrix is orthogonal, as is done in \cite{lezcano2019cheap}. These works focus on parameterizations of \textit{individual} RNNs which ensure stability is preserved during training. By contrast, our work focuses on `combined' RNNs (i.e network of networks) and provides a parameterization on the \textit{connections between stable subnetworks} such that training preserves the overall network stability (Figure \ref{fig: Cartoon}). 


\paragraph{Related Work}
To briefly review the current literature on application of contraction analysis to recurrent models, we first note that the `Echo-State Condition' introduced in \citet{jaeger2001echo} is equivalent to discrete-time contraction in the identity metric. A later generalization of this condition included a diagonal metric \citep{buehner2006tighter}. In the context of neuroscience, contraction analysis has been applied to analyzing the dynamics of winner-take-all networks \citep{rutishauser2011collective,rutishauser2015computation} as well as networks with short-term synaptic plasticity \citep{kozachkov2020achieving}. In the machine learning context, Miller and Hardt recently rederived an `echo-state property' for discrete recurrent models, and went on to prove that these contracting recurrent models could be well-approximated by feedforward networks in certain cases \citep{miller2018stable}.
More recently still, in a series of papers Revay, Wang, and Manchester applied contraction analysis to discrete-time recurrent networks \citep{revay2020contracting, revay2021recurrent,revay2020convex}, expanding the class of models considered in \citet{miller2018stable}.

In addition to contraction, a strong form of non-autonomous (or driven) exponential stability, there has been a considerable amount of work attempting to enforce weaker forms of stability in RNNs, such as \textit{autonomous} (or undriven) stability \citep{erichson2021lipschitz, chang2019antisymmetricrnn}. However, as we detail in Section \ref{paragraph:jac-eigs?}, autonomous stability does not in general imply non-autonomous stability, so it is not clear what stability properties these RNNs possess when driven with external input. 


It is thought that the majority of traits that have developed over the last 400+ million years are the result of evolutionary forces acting on regulatory elements that combine core components, rather than mutations to the core components themselves. This mechanism of action makes meaningful variation in population phenotypes much more feasible to achieve, and is appropriately titled ``facilitated variation" \citep{gerhart2007fv}. 


\author{%
  \textbf{Leo Kozachkov}\thanks{Equal Contribution} \\
  Department of Brain and Cognitive Sciences, MIT  \\
  \texttt{leokoz8@mit.edu} \\
  % examples of more authors
  \And
  \textbf{Michaela Ennis}\footnotemark[1] \\
  Division of Medical Sciences, Harvard University \\
  \texttt{mennis@mit.edu}
  \AND
  \textbf{Jean-Jacques Slotine} \\
  Department of \{Mechanical Engineering, Brain and Cognitive Sciences\}, MIT\\
  Google AI Research \\
  \texttt{jjs@mit.edu}
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
}

Engineers have long noted that stability and modularity are related - for example, passive dynamical systems can be connected in feedback combinations in ways that automatically preserve stability \citep{slotine1991applied}. Curiously, this formal connection between stability and `combinability" has been largely unexplored in the context of computational neuroscience ~\citep{slotine2001combos,modular}. We begin to fill that gap by providing novel stability conditions for feedback systems consisting of many interacting RNNs. 
